Helium recombination spectra as temperature diagnostics for planetary nebulae

Electron temperatures derived from the \ion{He}{1} recombination line ratios, designated $T_{\rm e}$(\ion{He}{1}), are presented for 48 planetary nebulae (PNe). We study the effect that temperature fluctuations inside nebulae have on the $T_{\rm e}$(\ion{He}{1}) value. We show that a comparison between $T_{\rm e}$(\ion{He}{1}) and the electron temperature derived from the Balmer jump of the \ion{H}{1} recombination spectrum, designated $T_{\rm e}$(\ion{H}{1}), provides an opportunity to discriminate between the paradigms of a chemically homogeneous plasma with temperature and density variations, and a two-abundance nebular model with hydrogen-deficient material embedded in diffuse gas of a ``normal'' chemical composition (i.e. $\sim$ solar), as the possible causes of the dichotomy between the abundances that are deduced from collisionally excited lines to those deduced from recombination lines. We find that $T_{\rm e}$(\ion{He}{1}) values are significantly lower than $T_{\rm e}$(\ion{H}{1}) values, with an average difference of $<T_{\rm e}$(\ion{H}{1})-$T_{\rm e}$(\ion{He}{1})$>=4000$ K. The result is consistent with the expectation of the two-abundance nebular model but is opposite to the prediction of the scenarios of temperature fluctuations and/or density inhomogeneities. From the observed difference between $T_{\rm e}$(\ion{He}{1}) and $T_{\rm e}$(\ion{H}{1}), we estimate that the filling factor ofhydrogen-deficient components has a typical value of $10^{-4}$. In spite of its small mass, the existence of hydrogen-deficient inclusions may potentially have a profound effect in enhancing the intensities of \ion{He}{1} recombination lines and thereby lead to apparently overestimated helium abundances for PNe.

==> readme.txt <==
file name         identification
----------------------------------------
hete.tex          the main latex file
spec.ps           Fig.1
HeI_dia.ps        Fig.2
HeI_dia_2.ps      Fig.3
he_he.ps          Fig.4
result.ps         Fig.5
N6153_He.ps       Fig.6
ec_t.ps           Fig.7
aastex.cls        the class file
readme.txt        this file

